Sensing and Backscatter Communication Integration: Realizing Efficiency in Wireless Systems for IoT

In an era driven by the Internet of Things (IoT) and rapid wireless communication advances, the synergy between sensing and backscatter communication (BackCom) has emerged as a frontier of research. This paper delves deep into the integration of sensing technologies with BackCom, a burgeoning field with significant implications for energy-efficient wireless systems. By tracing the historical developments and principles of BackCom, we establish the foundational understanding crucial for integrating advanced sensing methodologies. Our study adopts a mixed-method approach, combining quantitative analyses of system performances with qualitative assessments of various integration techniques. Furthermore, these integrated systems showcase enhanced adaptability in dynamic environments, a pivotal attribute for future IoT applications. These findings hold profound implications for industries focusing on smart technologies, as they underscore the potential for achieving both sustainable and efficient communication. Our research distinguishes itself by not only highlighting the benefits but also addressing the challenges faced in this integration, providing a comprehensive overview of the topic.

==> Figures/ISABCConfigurations.eps_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ISABCConfigurations.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{514.71011353bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.63149703)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{ISABCConfigurations.eps}}%
    \put(0.00662786,0.20827979){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ISAC + BackCom = ISABC\end{tabular}}}}%
    \put(0.30604105,0.50794525){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}AmBC ISABC\end{tabular}}}}%
    \put(0.35269338,0.35247894){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Cell-free ISABC\end{tabular}}}}%
    \put(0.09836221,0.47379379){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Communication-only\\\end{tabular}}}}%
    \put(0.09836221,0.47670805){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\\Networks\end{tabular}}}}%
    \put(0.02662739,0.41225016){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Towards 6G\end{tabular}}}}%
    \put(0.53335346,0.50794525){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Massive MIMO ISABC\end{tabular}}}}%
    \put(0.8276939,0.50794525){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}FD ISABC\end{tabular}}}}%
    \put(0.71406188,0.35247894){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RIS-aided ISABC\end{tabular}}}}%
    \put(0.34103633,0.20968013){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}UAV-aided ISABC\end{tabular}}}}%
    \put(0.2651307,0.13831563){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}UAV\end{tabular}}}}%
    \put(0.40043821,0.13939376){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}IRS\end{tabular}}}}%
    \put(0.68491926,0.20968013){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ISABC multiple access\end{tabular}}}}%
    \put(0.63934817,0.00406179){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Machine learning for ISABC\end{tabular}}}}%
    \put(0.08699567,0.00061676){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Single-antenna BS/AP\\\end{tabular}}}}%
    \put(0.12066908,0.13939376){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}User/Reader\end{tabular}}}}%
    \put(0.0274127,0.13939376){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tag\end{tabular}}}}%
    \put(0.26185138,0.00061676){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}MIMO BS\\\end{tabular}}}}%
    \put(0.42505004,0.00061676){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}FD BS\\\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Figures/ISABCConfigurationsNew.eps_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ISABCConfigurationsNew.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{514.71006775bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.62129722)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{ISABCConfigurationsNew.eps}}%
    \put(0.22314356,0.03218516){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ISAC + BackCom = ISABC\end{tabular}}}}%
    \put(0.0869123,0.04798014){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Communication-only\\\end{tabular}}}}%
    \put(0.0869123,0.05089441){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\\Networks\end{tabular}}}}%
    \put(0.16778498,0.24099295){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Towards 6G}\end{tabular}}}}%
    \put(0.70169905,0.50592475){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}FD ISABC\end{tabular}}}}%
    \put(0.25476325,0.32370333){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}AmBC ISABC\end{tabular}}}}%
    \put(0.38111596,0.49686976){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Massive MIMO ISABC\end{tabular}}}}%
    \put(0.7874958,0.35334734){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Cell-free ISABC\end{tabular}}}}%
    \put(0.76556005,0.21131819){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ISABC multiple access\end{tabular}}}}%
    \put(0.47818798,0.35964697){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}UAV-assisted ISABC\end{tabular}}}}%
    \put(0.47585841,0.19958421){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RIS-assisted ISABC\end{tabular}}}}%
    \put(0.62239731,0.01218883){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Machine learning for ISABC\end{tabular}}}}%
    \put(0.19536275,0.56787065){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}UAV\end{tabular}}}}%
    \put(0.08769037,0.50469276){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RIS\end{tabular}}}}%
    \put(0.09708139,0.29766131){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Single-antenna BS/AP\\\end{tabular}}}}%
    \put(0.0772479,0.56734939){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}User/Reader\end{tabular}}}}%
    \put(0.01159607,0.57026365){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tag\end{tabular}}}}%
    \put(0.02858892,0.41555504){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}MIMO BS\\\end{tabular}}}}%
    \put(0.17316853,0.41336935){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}FD BS\\\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Figures/ISACApplications.eps_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ISACApplications.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{518.42243958bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36357085)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{ISACApplications.eps}}%
    \put(0.80935365,0.01301109){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Smart Cities\end{tabular}}}}%
    \put(0.59017911,0.00722431){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Virtual Reality\end{tabular}}}}%
    \put(0.6098319,0.35330458){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Weather Prediction\end{tabular}}}}%
    \put(0.6546795,0.26650278){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Crowd Monitoring \end{tabular}}}}%
    \put(0.52375345,0.12544984){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}IoT/IoE\end{tabular}}}}%
    \put(0.06722121,0.00971413){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ISAC\end{tabular}}}}%
    \put(0.26313945,0.18806138){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Smart Homes\end{tabular}}}}%
    \put(0.41225163,0.02530802){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Autonomous Vehicles\end{tabular}}}}%
    \put(0.41225163,0.02820141){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\\and Traffic Control\end{tabular}}}}%
    \put(0.47365941,0.35836802){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Drone Tracking\end{tabular}}}}%
    \put(0.47365942,0.36126141){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\\and Detection\end{tabular}}}}%
    \put(0.91057615,0.34703779){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Environment/Pollution \\\end{tabular}}}}%
    \put(0.91057615,0.34993118){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\\Monitoring\end{tabular}}}}%
    \put(0.09331778,0.20844358){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Communication-only\\\end{tabular}}}}%
    \put(0.09331778,0.21133698){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\\Networks\end{tabular}}}}%
  \end{picture}%
\endgroup%

